Relativistic bulk viscous fluids of Burgers type and their presence in neutron stars

It is well known that a mixture of two chemical components undergoing one chemical reaction is a bulk viscous fluid, where the bulk stress evolves according to the Israel-Stewart theory. Here, we show that a mixture of three independent chemical components undergoing two distinct chemical reactions can also be viewed as a bulk viscous fluid, whose bulk stress now is governed by a second-order differential equation which reproduces the Burgers model for viscoelasticity. This is a rigorous and physically motivated example of a fluid model where the viscous stress does not undergo simple Maxwell-Cattaneo relaxation, and can actually overshoot the Navier-Stokes stress. We show that, if one accounts for muons, neutron star matter is indeed a bulk viscous fluid of Burgers type.

==> Cover_Letter.txt <==
Dear Editor,
I am submitting the manuscript "Relativistic bulk viscous fluids of Burgers type", by L. Gavassino

The article uses rheological techniques to study the linear response properties of reactive mixtures in general relativity. The main goal is to understand what is the "correct" effective viscous theory that we should be using to describe neutron star matter.

It turns out that none of currently existing relativistic viscous theories is adequate. Instead, neutron star matter falls into a new class of bulk viscous fluids, which we call "of Burgers type". Such fluids are the relativistic generalization of a rheological model (the Burgers model) that is used in material engineering to describe certain types of viscoelastic materials.


I kindly ask you to consider this work for publication on CQG.  
Best regards,
Lorenzo Gavassino
